NIGHT: a compact, near-infrared, high-resolution spectrograph to survey helium in exoplanet systems

Among highly irradiated exoplanets, some have been found to undergo significant hydrodynamic expansion traced by atmospheric escape. To better understand these processes in the context of planetary evolution, we propose NIGHT (the Near-Infrared Gatherer of Helium Transits). NIGHT is a high-resolution spectrograph dedicated to surveying and temporally monitoring He I triplet absorption at 1083nm in stellar and planetary atmospheres. In this paper, we outline our scientific objectives, requirements, and cost-efficient design. Our simulations, based on previous detections and modelling using the current exoplanet population, determine our requirements and survey targets. With a spectral resolution of 70,000 on a 2-meter telescope, NIGHT can accurately resolve the helium triplet and detect 1% peak absorption in 118 known exoplanets in a single transit. Additionally, it can search for three-sigma temporal variations of 0.4% in 66 exoplanets in-between two transits. These are conservative estimates considering the ongoing detections of transiting planets amenable to atmospheric characterisation. We find that instrumental stability at 40m/s, less stringent than for radial velocity monitoring, is sufficient for transmission spectroscopy in He I. As such, NIGHT can utilize mostly off-the-shelf components, ensuring cost-efficiency. A fibre-fed system allows for flexibility as a visitor instrument on a variety of telescopes, making it ideal for follow-up observations after JWST or ground-based detections. Over a few years of surveying, NIGHT could offer detailed insights into the mechanisms shaping the hot Neptune desert and close-in planet population by significantly expanding the statistical sample of planets with known evaporating atmospheres. First light is expected in 2024.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
